Safe Policies for Reinforcement Learning via Primal-Dual Methods

In this paper, we study the learning of safe policies in the setting of reinforcement learning problems. This is, we aim to control a Markov Decision Process (MDP) of which we do not know the transition probabilities, but we have access to sample trajectories through experience. We define safety as the agent remaining in a desired safe set with high probability during the operation time. We therefore consider a constrained MDP where the constraints are probabilistic. Since there is no straightforward way to optimize the policy with respect to the probabilistic constraint in a reinforcement learning framework, we propose an ergodic relaxation of the problem. The advantages of the proposed relaxation are threefold. (i) The safety guarantees are maintained in the case of episodic tasks and they are kept up to a given time horizon for continuing tasks. (ii) The constrained optimization problem despite its non-convexity has arbitrarily small duality gap if the parametrization of the policy is rich enough. (iii) The gradients of the Lagrangian associated with the safe-learning problem can be easily computed using standard policy gradient results and stochastic approximation tools. Leveraging these advantages, we establish that primal-dual algorithms are able to find policies that are safe and optimal. We test the proposed approach in a navigation task in a continuous domain. The numerical results show that our algorithm is capable of dynamically adapting the policy to the environment and the required safety levels.

==> img/dataDualVariables.dat <==
1,0,0,0,0,0
101,0.00034489,0.039797,0.02159,0.0482,0.018485
201,0.016247,0.045809,0.065774,0.05602,0.028969
301,0.019922,0.053138,0.086867,0.059101,0.039666
401,0.020517,0.065921,0.12341,0.059398,0.052969
501,0.01992,0.08286,0.15613,0.060793,0.067498
601,0.020103,0.10173,0.17965,0.07062,0.076744
701,0.022184,0.12613,0.19778,0.08633,0.094131
801,0.023121,0.15468,0.21243,0.10505,0.12072
901,0.024324,0.18549,0.22688,0.12324,0.14626
1001,0.028659,0.21957,0.24713,0.14192,0.16817
1101,0.036305,0.2515,0.26458,0.15795,0.19056
1201,0.047706,0.2806,0.27881,0.17146,0.21469
1301,0.057793,0.30636,0.29416,0.18405,0.24064
1401,0.067874,0.32978,0.30903,0.19827,0.26591
1501,0.077764,0.35391,0.32354,0.21659,0.28938
1601,0.089812,0.38096,0.33604,0.23704,0.31459
1701,0.10203,0.40627,0.34864,0.2559,0.34151
1801,0.11432,0.42849,0.36025,0.27289,0.3654
1901,0.12505,0.4481,0.37038,0.29322,0.38734
2001,0.1356,0.46929,0.37924,0.31403,0.40839
2101,0.1474,0.49103,0.38703,0.33388,0.42755
2201,0.15958,0.51215,0.39388,0.35372,0.44481
2301,0.17183,0.53428,0.39991,0.37358,0.46047
2401,0.18484,0.55671,0.4053,0.39362,0.47701
2501,0.19768,0.5777,0.41132,0.41303,0.49267
2601,0.21024,0.598,0.41776,0.43293,0.50869
2701,0.22326,0.61775,0.42503,0.45214,0.52334
2801,0.2372,0.63605,0.43178,0.47116,0.53694
2901,0.2504,0.65356,0.43793,0.4899,0.55166
3001,0.26395,0.67042,0.44389,0.50723,0.56595
3101,0.27765,0.68722,0.44947,0.52333,0.58011
3201,0.29143,0.70318,0.45454,0.53843,0.5942
3301,0.305,0.72022,0.45918,0.55409,0.60763
3401,0.31795,0.73754,0.46401,0.57199,0.62146
3501,0.33018,0.75474,0.46899,0.58955,0.63438
3601,0.3416,0.77121,0.47412,0.606,0.64645
3701,0.3525,0.78816,0.4795,0.62221,0.6585
3801,0.36284,0.80569,0.48648,0.63815,0.67205
3901,0.37253,0.82422,0.49387,0.65314,0.68644
4001,0.38205,0.84195,0.50239,0.66728,0.70005
4101,0.39123,0.85997,0.51092,0.68069,0.71287
4201,0.40046,0.87743,0.51982,0.69336,0.72572
4301,0.40934,0.89539,0.52927,0.70545,0.73831
4401,0.41859,0.91348,0.53826,0.71689,0.75068
4501,0.42895,0.93167,0.54677,0.72785,0.76284
4601,0.44023,0.94947,0.5548,0.73876,0.77448
4701,0.45108,0.96852,0.5629,0.74994,0.78587
4801,0.46137,0.98742,0.5711,0.76073,0.79683
4901,0.47117,1.0054,0.57975,0.77111,0.8073
5001,0.4813,1.0236,0.58843,0.78115,0.81725
5101,0.49101,1.0416,0.59671,0.79091,0.82672
5201,0.50024,1.0605,0.60462,0.80025,0.83598
5301,0.50903,1.0795,0.61265,0.80934,0.84499
5401,0.51741,1.0982,0.62104,0.8181,0.85432
5501,0.52538,1.1172,0.6292,0.82645,0.86346
5601,0.53301,1.1362,0.63749,0.83441,0.873
5701,0.54072,1.1545,0.64572,0.84208,0.88231
5801,0.54808,1.1733,0.65366,0.8495,0.89149
5901,0.55553,1.1917,0.66125,0.8566,0.90068
6001,0.56307,1.2097,0.6685,0.86341,0.9095
6101,0.57028,1.2276,0.67579,0.86998,0.91853
6201,0.57773,1.2453,0.68353,0.87627,0.92722
6301,0.58511,1.2623,0.69145,0.88235,0.93559
6401,0.59219,1.2789,0.69953,0.88825,0.94369
6501,0.59896,1.2959,0.70728,0.89388,0.95151
6601,0.60556,1.3129,0.71483,0.89954,0.95902
6701,0.61195,1.3294,0.72279,0.90519,0.96655
6801,0.61815,1.346,0.73097,0.9106,0.97396
6901,0.6241,1.3622,0.73917,0.91581,0.98117
7001,0.62989,1.3783,0.74735,0.92129,0.98819
7101,0.6362,1.3939,0.7553,0.92772,0.99495
7201,0.6435,1.4094,0.76298,0.93395,1.0016
7301,0.65108,1.425,0.77043,0.93995,1.008
7401,0.65861,1.4404,0.77837,0.94593,1.0142
7501,0.66592,1.4554,0.78609,0.95239,1.0202
7601,0.67298,1.4699,0.79361,0.9589,1.026
7701,0.67995,1.4841,0.80087,0.96528,1.0316
7801,0.68668,1.4982,0.80793,0.97144,1.0372
7901,0.69374,1.5118,0.81503,0.97738,1.0426
8001,0.70063,1.5252,0.82214,0.98311,1.0479
8101,0.70732,1.5384,0.82904,0.98863,1.053
8201,0.71378,1.5516,0.83571,0.99398,1.0582
8301,0.72003,1.5646,0.84216,0.99934,1.0635
8401,0.72607,1.5777,0.8484,1.0045,1.0689
8501,0.73191,1.5906,0.85443,1.0095,1.0746
8601,0.73757,1.6034,0.86027,1.0144,1.0801
8701,0.74317,1.6162,0.86598,1.019,1.0856
8801,0.7486,1.6288,0.87165,1.0235,1.0912
8901,0.754,1.6412,0.87749,1.0279,1.0969
9001,0.75929,1.6532,0.88313,1.0321,1.1026
9101,0.76443,1.6649,0.8886,1.0362,1.1081
9201,0.76953,1.6763,0.89389,1.0404,1.1134
9301,0.77451,1.6875,0.89902,1.0449,1.1186
9401,0.77934,1.6984,0.90406,1.0494,1.1238
9501,0.78412,1.7092,0.90898,1.0538,1.129
9601,0.78876,1.7199,0.91423,1.0584,1.1342
9701,0.79333,1.7303,0.91933,1.0631,1.1396
9801,0.79776,1.7404,0.92427,1.0676,1.1449
9901,0.80209,1.7507,0.92966,1.0722,1.1501
10001,0.80644,1.7609,0.93494,1.0766,1.1556
10101,0.81085,1.7709,0.94034,1.0809,1.1611
10201,0.81515,1.7806,0.9456,1.0852,1.1666
10301,0.81931,1.7901,0.95071,1.0894,1.172
10401,0.82334,1.7999,0.95593,1.0936,1.1772
10501,0.82725,1.8097,0.96104,1.0978,1.1823
10601,0.83104,1.8193,0.96603,1.102,1.1872
10701,0.83471,1.829,0.97089,1.1061,1.1921
10801,0.83827,1.8389,0.97574,1.1103,1.1968
10901,0.84175,1.8486,0.98066,1.1144,1.2016
11001,0.84532,1.8581,0.98558,1.1184,1.2065
11101,0.84879,1.8675,0.99059,1.1224,1.2112
11201,0.85221,1.8769,0.99554,1.1266,1.2158
11301,0.85554,1.8863,1.0004,1.131,1.2204
11401,0.85877,1.8955,1.0053,1.1354,1.2249
11501,0.8619,1.9046,1.01,1.1401,1.2296
11601,0.86496,1.9135,1.0147,1.1446,1.2342
11701,0.86792,1.9222,1.0194,1.1494,1.2387
11801,0.87078,1.9308,1.0243,1.1544,1.2432
11901,0.87356,1.9393,1.0291,1.1593,1.2481
12001,0.87625,1.9477,1.0339,1.1641,1.2532
12101,0.87885,1.9563,1.0387,1.169,1.2583
12201,0.88137,1.9648,1.0434,1.1738,1.2634
12301,0.88381,1.9732,1.0482,1.1785,1.2685
12401,0.88617,1.9818,1.053,1.1831,1.2734
12501,0.88845,1.9906,1.0579,1.1877,1.2782
12601,0.89066,1.9992,1.0628,1.1922,1.283
12701,0.89279,2.0077,1.0676,1.1966,1.2877
12801,0.89485,2.016,1.0723,1.2008,1.2925
12901,0.89683,2.0242,1.0769,1.205,1.2973
13001,0.89883,2.0321,1.0816,1.2092,1.302
13101,0.9008,2.04,1.0863,1.2132,1.3066
13201,0.9027,2.0477,1.0909,1.2171,1.3112
13301,0.9047,2.0553,1.0955,1.2209,1.3156
13401,0.90677,2.0628,1.1,1.2248,1.3204
13501,0.90877,2.0703,1.1044,1.2287,1.3252
13601,0.9107,2.0778,1.1086,1.2326,1.3299
13701,0.91265,2.0855,1.1129,1.2363,1.3346
13801,0.91457,2.0934,1.117,1.24,1.3391
13901,0.91643,2.1014,1.1211,1.2436,1.3437
14001,0.91828,2.1096,1.125,1.2471,1.3483
14101,0.92006,2.1177,1.129,1.2505,1.3535
14201,0.92178,2.1257,1.1332,1.2539,1.3587
14301,0.92348,2.1335,1.1373,1.2572,1.3638
14401,0.92525,2.1412,1.1415,1.2604,1.3688
14501,0.92702,2.1488,1.1457,1.2635,1.3738
14601,0.92873,2.1563,1.1498,1.2666,1.3786
14701,0.93038,2.1639,1.1539,1.2697,1.3834
14801,0.93208,2.1714,1.1578,1.2728,1.388
14901,0.93398,2.179,1.1618,1.2758,1.3927
15001,0.93592,2.1866,1.1656,1.2789,1.3973
15101,0.9378,2.1943,1.1694,1.2819,1.4018
15201,0.93963,2.2019,1.1732,1.2848,1.4062
15301,0.9414,2.2094,1.1769,1.2877,1.4105
15401,0.94321,2.2168,1.1806,1.2905,1.4148
15501,0.94504,2.2243,1.1842,1.2932,1.4189
15601,0.94695,2.2317,1.1878,1.2959,1.423
15701,0.94881,2.239,1.1914,1.2986,1.4271
15801,0.95076,2.2463,1.1949,1.3011,1.4311
15901,0.95267,2.2534,1.1984,1.3039,1.435
16001,0.95453,2.2603,1.2018,1.3067,1.4388
16101,0.95634,2.2672,1.2051,1.3095,1.4426
16201,0.9581,2.274,1.2083,1.3121,1.4464
16301,0.95981,2.2807,1.2115,1.3148,1.4501
16401,0.96153,2.2875,1.2147,1.3173,1.4539
16501,0.96333,2.2942,1.2178,1.3198,1.4577
16601,0.96508,2.3008,1.221,1.3222,1.4614
16701,0.96678,2.3074,1.2242,1.3246,1.465
16801,0.96843,2.3139,1.2275,1.3269,1.4685
16901,0.97003,2.3203,1.2307,1.3292,1.472
17001,0.97159,2.3266,1.2338,1.3313,1.4754
17101,0.97315,2.3328,1.2369,1.3335,1.4787
17201,0.97476,2.339,1.24,1.3356,1.482
17301,0.97635,2.345,1.2432,1.3376,1.4853
17401,0.97792,2.3509,1.2463,1.3396,1.4886
17501,0.97947,2.3568,1.2494,1.3416,1.4918
17601,0.9811,2.3626,1.2525,1.3435,1.4951
17701,0.98283,2.3684,1.2555,1.3454,1.4984
17801,0.98453,2.3741,1.2587,1.3473,1.5018
17901,0.98625,2.3798,1.2619,1.3493,1.5051
18001,0.98793,2.3854,1.265,1.3515,1.5083
18101,0.9896,2.391,1.2681,1.3538,1.5115
18201,0.99123,2.3966,1.2711,1.356,1.5147
18301,0.99281,2.402,1.2741,1.3582,1.5178
18401,0.99434,2.4074,1.277,1.3604,1.5209
18501,0.99583,2.4127,1.28,1.3625,1.524
18601,0.99728,2.4179,1.2829,1.3646,1.5272
18701,0.99869,2.4231,1.2859,1.3666,1.5303
18801,1.0001,2.4282,1.2888,1.3686,1.5334
18901,1.0014,2.4332,1.2917,1.3706,1.5366
19001,1.0027,2.4382,1.2945,1.3725,1.5398
19101,1.004,2.4431,1.2974,1.3743,1.5429
19201,1.0052,2.4479,1.3003,1.3762,1.546
19301,1.0064,2.4526,1.3031,1.378,1.5492
19401,1.0077,2.4573,1.3059,1.3798,1.5525
19501,1.0088,2.4619,1.3087,1.3816,1.5557
19601,1.01,2.4664,1.3116,1.3834,1.5589
19701,1.0111,2.4708,1.3145,1.3851,1.5622
19801,1.0122,2.4752,1.3175,1.3868,1.5654
19901,1.0133,2.4796,1.3204,1.3885,1.5685
20001,1.0143,2.4838,1.3232,1.3902,1.5717
20101,1.0153,2.4881,1.3261,1.3919,1.5748
20201,1.0163,2.4923,1.3289,1.3935,1.5779
20301,1.0172,2.4964,1.3316,1.3951,1.581
20401,1.0181,2.5005,1.3343,1.3967,1.5841
20501,1.019,2.5045,1.3371,1.3984,1.5872
20601,1.0199,2.5084,1.3398,1.3999,1.5902
20701,1.0207,2.5123,1.3424,1.4015,1.5931
20801,1.0217,2.5162,1.345,1.403,1.596
20901,1.0228,2.52,1.3476,1.4045,1.5989
21001,1.0241,2.5238,1.3501,1.4059,1.6018
21101,1.0254,2.5275,1.3526,1.4074,1.6046
21201,1.0267,2.5312,1.355,1.4088,1.6074
21301,1.0279,2.5348,1.3574,1.4101,1.6102
21401,1.0291,2.5383,1.3598,1.4115,1.613
21501,1.0304,2.5418,1.3622,1.4128,1.6157
21601,1.0317,2.5452,1.3648,1.4142,1.6184
21701,1.0331,2.5486,1.3673,1.4155,1.621
21801,1.0343,2.5519,1.3699,1.4168,1.6236
21901,1.0356,2.5552,1.3725,1.418,1.6262
22001,1.0368,2.5585,1.3752,1.4192,1.6287
22101,1.038,2.5617,1.3778,1.4204,1.6312
22201,1.0391,2.5649,1.3804,1.4216,1.6336
22301,1.0403,2.5681,1.3829,1.4228,1.6361
22401,1.0413,2.5714,1.3854,1.424,1.6385
22501,1.0424,2.5747,1.3879,1.4252,1.6409
22601,1.0434,2.5779,1.3905,1.4264,1.6435
22701,1.0444,2.5811,1.3931,1.4276,1.6461
22801,1.0456,2.5842,1.3956,1.4288,1.6488
22901,1.0469,2.5873,1.3982,1.4299,1.6514
23001,1.0481,2.5904,1.4009,1.431,1.654
23101,1.0494,2.5934,1.4035,1.4321,1.6566
23201,1.0506,2.5964,1.4061,1.4332,1.6594
23301,1.0519,2.5993,1.4086,1.4343,1.6622
23401,1.0531,2.6022,1.4111,1.4353,1.665
23501,1.0544,2.6051,1.4136,1.4364,1.6678
23601,1.0557,2.608,1.4161,1.4374,1.6706
23701,1.057,2.6109,1.4185,1.4384,1.6734
23801,1.0583,2.6137,1.421,1.4394,1.6761
23901,1.0595,2.6165,1.4234,1.4403,1.6788
24001,1.0608,2.6193,1.4257,1.4414,1.6815
24101,1.0619,2.622,1.4281,1.4425,1.6841
24201,1.0631,2.6246,1.4305,1.4435,1.6868
24301,1.0642,2.6273,1.4328,1.4445,1.6893
24401,1.0653,2.6298,1.4351,1.4454,1.6919
24501,1.0663,2.6324,1.4375,1.4464,1.6945
24601,1.0674,2.6349,1.4399,1.4473,1.6972
24701,1.0684,2.6374,1.4423,1.4482,1.6998
24801,1.0694,2.6398,1.4446,1.4491,1.7024
24901,1.0704,2.6422,1.4469,1.4501,1.705
25001,1.0714,2.6446,1.4492,1.4512,1.7076
25101,1.0724,2.6469,1.4516,1.4522,1.7101
25201,1.0735,2.6493,1.454,1.4533,1.7126
25301,1.0745,2.6516,1.4565,1.4543,1.7153
25401,1.0756,2.654,1.459,1.4553,1.7179
25501,1.0766,2.6563,1.4614,1.4563,1.7206
25601,1.0776,2.6586,1.4639,1.4572,1.7232
25701,1.0786,2.6609,1.4664,1.4581,1.7258
25801,1.0796,2.6632,1.4688,1.459,1.7284
25901,1.0807,2.6654,1.4712,1.4599,1.7309
26001,1.0817,2.6676,1.4736,1.4608,1.7334
26101,1.0828,2.6698,1.4759,1.4616,1.7359
26201,1.0838,2.672,1.4782,1.4624,1.7383
26301,1.0848,2.6741,1.4805,1.4632,1.7407
26401,1.0857,2.6762,1.4828,1.464,1.743
26501,1.0867,2.6782,1.4851,1.4648,1.7453
26601,1.0876,2.6803,1.4874,1.4655,1.7476
26701,1.0885,2.6823,1.4896,1.4662,1.7498
26801,1.0893,2.6843,1.4918,1.4669,1.7521
26901,1.0902,2.6863,1.4939,1.4676,1.7543
27001,1.091,2.6883,1.4961,1.4683,1.7564
27101,1.0918,2.6902,1.4982,1.469,1.7586
27201,1.0926,2.6922,1.5002,1.4697,1.7607
27301,1.0934,2.6941,1.5023,1.4704,1.7627
27401,1.0941,2.6959,1.5043,1.4711,1.7648
27501,1.095,2.6979,1.5063,1.4718,1.7669
27601,1.0958,2.6998,1.5082,1.4724,1.7689
27701,1.0966,2.7017,1.5102,1.4731,1.7709
27801,1.0974,2.7035,1.5121,1.4737,1.7729
27901,1.0983,2.7054,1.514,1.4744,1.7748
28001,1.0992,2.7072,1.5158,1.475,1.7767
28101,1.1001,2.709,1.5178,1.4756,1.7786
28201,1.101,2.7109,1.5198,1.4761,1.7806
28301,1.1018,2.7127,1.5218,1.4767,1.7825
28401,1.1027,2.7145,1.5238,1.4772,1.7843
28501,1.1035,2.7163,1.5257,1.4777,1.7862
28601,1.1044,2.718,1.5277,1.4783,1.788
28701,1.1052,2.7197,1.5296,1.4789,1.7898
28801,1.106,2.7214,1.5315,1.4796,1.7915
28901,1.1068,2.7231,1.5334,1.4802,1.7933
29001,1.1075,2.7247,1.5352,1.4808,1.795
29101,1.1083,2.7264,1.5371,1.4814,1.7967
29201,1.109,2.728,1.5389,1.482,1.7984
29301,1.1098,2.7295,1.5407,1.4826,1.8001
29401,1.1105,2.7311,1.5425,1.4832,1.8017
29501,1.1111,2.7326,1.5442,1.4837,1.8035
29601,1.1118,2.7341,1.5459,1.4843,1.8053
29701,1.1124,2.7355,1.5476,1.485,1.8072
29801,1.113,2.737,1.5493,1.4856,1.809
29901,1.1137,2.7384,1.551,1.4863,1.8108
30001,1.1143,2.7398,1.5526,1.4869,1.8126
30101,1.1149,2.7412,1.5542,1.4875,1.8144
30201,1.1155,2.7425,1.5558,1.4881,1.8161
30301,1.1161,2.7439,1.5576,1.4886,1.8179
30401,1.1167,2.7452,1.5593,1.4892,1.8197
30501,1.1173,2.7464,1.561,1.4897,1.8215
30601,1.1179,2.7477,1.5628,1.4902,1.8232
30701,1.1184,2.749,1.5644,1.4907,1.825
30801,1.1189,2.7503,1.5661,1.4911,1.8268
30901,1.1194,2.7516,1.5678,1.4916,1.8287
31001,1.1199,2.7528,1.5694,1.492,1.8305
31101,1.1204,2.754,1.5711,1.4924,1.8323
31201,1.1209,2.7552,1.5726,1.4928,1.8341
31301,1.1213,2.7565,1.5742,1.4932,1.8359
31401,1.1218,2.7577,1.5758,1.4936,1.8376
31501,1.1224,2.7588,1.5773,1.494,1.8393
31601,1.123,2.76,1.5788,1.4943,1.841
31701,1.1236,2.7611,1.5802,1.4947,1.8427
31801,1.1242,2.7622,1.5818,1.4951,1.8444
31901,1.1247,2.7633,1.5833,1.4954,1.8461
32001,1.1252,2.7644,1.5849,1.4957,1.8478
32101,1.1257,2.7655,1.5864,1.496,1.8494
32201,1.1262,2.7665,1.5878,1.4964,1.8511
32301,1.1267,2.7676,1.5893,1.4966,1.8527
32401,1.1271,2.7686,1.5907,1.4969,1.8543
32501,1.1276,2.7698,1.5921,1.4972,1.8559
32601,1.128,2.771,1.5935,1.4974,1.8575
32701,1.1284,2.7721,1.5949,1.4977,1.8591
32801,1.1288,2.7732,1.5964,1.4979,1.8607
32901,1.1291,2.7743,1.598,1.4981,1.8623
33001,1.1295,2.7754,1.5995,1.4983,1.8639
33101,1.1298,2.7764,1.6011,1.4984,1.8655
33201,1.1301,2.7775,1.6026,1.4986,1.867
33301,1.1304,2.7786,1.6041,1.4987,1.8686
33401,1.1307,2.7796,1.6057,1.4989,1.8701
33501,1.1309,2.7807,1.6074,1.499,1.8715
33601,1.1312,2.7817,1.609,1.4991,1.873
33701,1.1314,2.7828,1.6106,1.4992,1.8745
33801,1.1316,2.7839,1.6123,1.4993,1.8759
33901,1.1318,2.785,1.6139,1.4994,1.8774
34001,1.132,2.786,1.6155,1.4994,1.8788
34101,1.1322,2.7871,1.6171,1.4995,1.8801
34201,1.1323,2.7881,1.6187,1.4995,1.8815
34301,1.1325,2.7891,1.6203,1.4995,1.8829
34401,1.1326,2.7902,1.6218,1.4995,1.8842
34501,1.1328,2.7914,1.6233,1.4995,1.8855
34601,1.1329,2.7925,1.625,1.4995,1.8868
34701,1.1331,2.7936,1.6266,1.4994,1.8881
34801,1.1332,2.7947,1.6283,1.4994,1.8894
34901,1.1333,2.7958,1.63,1.4994,1.8906
35001,1.1334,2.7969,1.6317,1.4993,1.8918
35101,1.1335,2.7979,1.6334,1.4993,1.893
35201,1.1335,2.799,1.635,1.4992,1.8941
35301,1.1336,2.8,1.6367,1.4991,1.8953
35401,1.1336,2.801,1.6383,1.499,1.8964
35501,1.1337,2.802,1.6399,1.4989,1.8976
35601,1.1338,2.8029,1.6415,1.4988,1.8987
35701,1.1339,2.8039,1.6431,1.4986,1.8999
35801,1.134,2.8048,1.6447,1.4985,1.9012
35901,1.134,2.8057,1.6464,1.4983,1.9024
36001,1.1341,2.8066,1.6482,1.4981,1.9035
36101,1.1341,2.8075,1.6499,1.4979,1.9047
36201,1.1342,2.8084,1.6516,1.4977,1.9059
36301,1.1342,2.8093,1.6533,1.4976,1.907
36401,1.1342,2.8102,1.6549,1.4974,1.9081
36501,1.1342,2.811,1.6566,1.4973,1.9092
36601,1.1342,2.8119,1.6583,1.4971,1.9103
36701,1.1342,2.8128,1.6599,1.4969,1.9114
36801,1.1341,2.8136,1.6615,1.4967,1.9125
36901,1.1341,2.8145,1.6631,1.4964,1.9135
37001,1.1341,2.8153,1.6647,1.4962,1.9145
37101,1.134,2.8161,1.6663,1.496,1.9155
37201,1.134,2.8169,1.6678,1.4957,1.9165
37301,1.1339,2.8177,1.6693,1.4955,1.9175
37401,1.1338,2.8186,1.6708,1.4953,1.9184
37501,1.1338,2.8194,1.6723,1.495,1.9194
37601,1.1337,2.8202,1.6738,1.4947,1.9204
37701,1.1336,2.8209,1.6752,1.4945,1.9213
37801,1.1334,2.8217,1.6767,1.4942,1.9223
37901,1.1333,2.8224,1.6781,1.4939,1.9232
38001,1.1331,2.8232,1.6795,1.4936,1.9241
38101,1.133,2.8239,1.6809,1.4933,1.9251
38201,1.1328,2.8246,1.6823,1.4929,1.926
38301,1.1327,2.8254,1.6836,1.4926,1.927
38401,1.1325,2.826,1.685,1.4922,1.928
38501,1.1323,2.8267,1.6863,1.4919,1.929
38601,1.1321,2.8274,1.6877,1.4915,1.9299
38701,1.1319,2.8281,1.689,1.4912,1.9309
38801,1.1317,2.8287,1.6903,1.4908,1.9318
38901,1.1315,2.8293,1.6916,1.4905,1.9327
39001,1.1312,2.83,1.6929,1.4902,1.9336
39101,1.131,2.8306,1.6943,1.4898,1.9345
39201,1.1307,2.8312,1.6956,1.4895,1.9354
39301,1.1305,2.8318,1.6969,1.4891,1.9363
39401,1.1302,2.8324,1.6982,1.4888,1.9372
39501,1.1299,2.833,1.6995,1.4884,1.938
39601,1.1296,2.8336,1.7007,1.488,1.9389
39701,1.1293,2.8342,1.702,1.4877,1.9398
39801,1.129,2.8348,1.7032,1.4873,1.9406
39901,1.1287,2.8354,1.7045,1.4869,1.9415


==> img/dataObstacleRemoval.dat <==
1.1285,0.018925
1.4865,0.020814
1.7057,0.021498
1.9423,0.026245
2.8359,0.060409

==> img/dataQuiver.dat <==
x,y,u,v
0,0,0.9187,0.46476
0,0.5,1.5747,1.1094
0,1,1.8969,0.32371
0,1.5,1.9857,-0.43456
0,2,2.4349,-1.2123
0,2.5,2.2212,-1.6668
0,3,1.348,0.050786
0,3.5,1.6761,0.84176
0,4,2.1902,-0.4703
0,4.5,1.7657,-0.82203
0,5,1.9598,-0.26873
0,5.5,2.3994,-0.29086
0,6,2.3381,-0.2149
0,6.5,2.0664,-0.68643
0,7,1.6141,-1.0846
0,7.5,1.7909,-1.3987
0,8,1.8044,-1.3457
0,8.5,1.4708,-1.052
0,9,1.2052,-1.2445
0,9.5,1.615,-1.358
0,10,1.5395,-0.87402
0.5,0,2.0111,1.1068
0.5,0.5,3.9402,2.251
0.5,1,4.7142,0.47946
0.5,1.5,4.3545,-1.3953
0.5,2,4.3616,-3.2018
0.5,2.5,3.5132,-3.5959
0.5,3,1.7935,0.35837
0.5,3.5,3.2441,3.0556
0.5,4,4.9875,0.41739
0.5,4.5,4.0814,-1.3684
0.5,5,4.3944,-1.1911
0.5,5.5,4.9051,-0.62933
0.5,6,4.9854,-1.0486
0.5,6.5,5.0294,-2.9499
0.5,7,3.5768,-3.2256
0.5,7.5,3.1754,-3.682
0.5,8,3.7598,-3.1444
0.5,8.5,3.9439,-2.8172
0.5,9,3.3988,-3.3135
0.5,9.5,2.4361,-3.2014
0.5,10,1.3648,-1.8245
1,0,2.5093,1.3079
1,0.5,5.1218,1.7117
1,1,5.9985,-0.26278
1,1.5,5.3272,-2.5422
1,2,3.6966,-4.325
1,2.5,1.6313,-3.5233
1,3,-0.17781,0.16981
1,3.5,1.6772,4.1176
1,4,5.213,3.2059
1,4.5,5.6667,-0.27527
1,5,5.5477,-1.2656
1,5.5,5.6581,-1.2271
1,6,6.4117,-3.0849
1,6.5,5.6989,-5.5853
1,7,3.4309,-5.1154
1,7.5,2.8455,-5.1813
1,8,4.248,-4.5234
1,8.5,5.1377,-4.3344
1,9,4.0261,-4.3151
1,9.5,1.9221,-3.4539
1,10,0.65904,-1.7912
1.5,0,2.7474,1.5712
1.5,0.5,5.8067,0.52107
1.5,1,7.3062,-2.1212
1.5,1.5,5.3607,-3.9087
1.5,2,2.07,-4.4822
1.5,2.5,0.30298,-2.0478
1.5,3,-0.2446,-0.017442
1.5,3.5,0.54644,1.6442
1.5,4,3.9212,2.2766
1.5,4.5,6.9856,0.39572
1.5,5,6.3568,-1.5102
1.5,5.5,6.439,-3.4398
1.5,6,6.6873,-5.9271
1.5,6.5,4.91,-7.0793
1.5,7,3.1683,-5.8241
1.5,7.5,3.3313,-5.4113
1.5,8,4.6267,-5.6032
1.5,8.5,4.8943,-5.3785
1.5,9,3.4657,-4.7225
1.5,9.5,1.6114,-3.6638
1.5,10,0.29513,-1.4313
2,0,3.5551,1.6543
2,0.5,7.1279,-0.24204
2,1,7.2593,-4.0739
2,1.5,3.8796,-3.8012
2,2,0.93949,-1.9633
2,2.5,0.13196,-0.54446
2,3,0.013704,-0.013965
2,3.5,0.5802,0.28638
2,4,4.3831,0.62416
2,4.5,8.5964,-0.76088
2,5,8.4189,-4.0843
2,5.5,7.5279,-8.2283
2,6,3.9046,-10.764
2,6.5,1.0512,-11.164
2,7,0.43399,-9.5215
2,7.5,1.8782,-7.8289
2,8,3.6871,-7.5338
2,8.5,3.5689,-7.6709
2,9,2.3577,-6.0388
2,9.5,0.93909,-3.7387
2,10,0.053509,-1.3851
2.5,0,3.5311,1.0514
2.5,0.5,8.3537,-0.50634
2.5,1,6.0538,-3.6919
2.5,1.5,1.7659,-1.992
2.5,2,0.35374,-0.42046
2.5,2.5,0.065281,-0.051589
2.5,3,0.13151,0.025662
2.5,3.5,1.4377,0.021324
2.5,4,5.7563,-1.184
2.5,4.5,8.7481,-5.0362
2.5,5,8.5804,-8.4256
2.5,5.5,5.6586,-8.7532
2.5,6,1.0117,-6.8456
2.5,6.5,-2.0657,-7.1961
2.5,7,-3.9957,-8.9151
2.5,7.5,-2.655,-9.8631
2.5,8,-0.17225,-9.4774
2.5,8.5,-0.34922,-8.0231
2.5,9,-0.78121,-5.8956
2.5,9.5,-0.21033,-4.0223
2.5,10,0.084685,-1.5158
3,0,3.5356,1.0685
3,0.5,9.0072,-0.074547
3,1,4.6892,-1.8359
3,1.5,0.60039,-0.55368
3,2,0.10209,-0.048394
3,2.5,0.23771,0.061347
3,3,1.1396,-0.029229
3,3.5,4.8661,-1.8819
3,4,8.414,-6.3131
3,4.5,7.0145,-9.7479
3,5,3.9515,-8.2829
3,5.5,1.5858,-5.4033
3,6,0.4604,-2.2738
3,6.5,-0.74449,-1.2674
3,7,-2.6126,-2.0444
3,7.5,-3.5944,-3.747
3,8,-3.4613,-5.824
3,8.5,-4.7922,-5.1734
3,9,-3.1596,-3.943
3,9.5,-0.73753,-3.5394
3,10,0.079517,-1.685
3.5,0,3.5745,1.3091
3.5,0.5,8.9996,-0.29503
3.5,1,4.2396,-1.3254
3.5,1.5,0.66226,-0.38091
3.5,2,0.42048,0.038486
3.5,2.5,1.4044,0.31196
3.5,3,4.5942,-1.112
3.5,3.5,10.056,-6.1107
3.5,4,7.0226,-8.9572
3.5,4.5,1.2339,-7.4714
3.5,5,-0.82612,-4.5161
3.5,5.5,-0.12628,-3.6206
3.5,6,1.5687,-3.2358
3.5,6.5,0.83299,-1.2653
3.5,7,-0.23665,-0.24288
3.5,7.5,-0.95278,-0.28293
3.5,8,-2.3702,-0.34587
3.5,8.5,-4.5783,-2.3152
3.5,9,-2.7719,-4.68
3.5,9.5,-0.7041,-3.9992
3.5,10,0.033168,-2.0265
4,0,3.3971,1.6952
4,0.5,9.0555,0.86726
4,1,4.7001,-0.76188
4,1.5,1.7413,-0.74629
4,2,1.5792,0.30855
4,2.5,3.4287,0.39489
4,3,8.0252,-3.7714
4,3.5,9.3148,-6.9266
4,4,2.978,-3.7073
4,4.5,-0.38575,-1.7355
4,5,0.0030605,-0.37745
4,5.5,3.1126,-0.16922
4,6,4.2699,-3.164
4,6.5,2.1864,-2.1951
4,7,0.36313,-0.83677
4,7.5,-0.095067,-0.138
4,8,-1.2712,0.58306
4,8.5,-3.7118,-1.3052
4,9,-3.0995,-2.8236
4,9.5,0.12277,-1.7882
4,10,0.65117,-1.3878
4.5,0,3.0453,1.473
4.5,0.5,8.5238,1.6013
4.5,1,5.4579,-0.29947
4.5,1.5,2.8422,-0.88297
4.5,2,3.0186,-0.15841
4.5,2.5,6.0156,-1.5236
4.5,3,8.8317,-5.9973
4.5,3.5,4.5298,-4.338
4.5,4,0.70107,-0.83336
4.5,4.5,0.10231,-0.093145
4.5,5,1.5715,0.65145
4.5,5.5,4.8281,0.86072
4.5,6,3.9498,-1.6737
4.5,6.5,2.0116,-2.6117
4.5,7,0.74693,-2.7682
4.5,7.5,0.19844,-1.0351
4.5,8,-0.17985,-0.065661
4.5,8.5,-1.4394,0.32262
4.5,9,-0.95021,2.1419
4.5,9.5,3.0353,1.7951
4.5,10,1.6479,-0.33335
5,0,2.5861,1.6015
5,0.5,7.8431,2.2317
5,1,6.3677,-0.24228
5,1.5,4.1237,-2.2907
5,2,5.004,-4.14
5,2.5,7.1857,-6.6609
5,3,5.8621,-6.7487
5,3.5,1.5814,-2.6206
5,4,0.6676,-0.29952
5,4.5,0.63842,-0.025021
5,5,2.1668,-0.36929
5,5.5,4.823,-1.6914
5,6,3.639,-3.3213
5,6.5,1.9898,-3.5431
5,7,1.6759,-3.4072
5,7.5,1.6174,-1.9395
5,8,1.4494,-0.88903
5,8.5,0.69096,-0.63662
5,9,2.2075,-0.40338
5,9.5,4.7509,-1.9164
5,10,1.9633,-1.598
5.5,0,1.9096,1.4437
5.5,0.5,7.4045,1.7421
5.5,1,7.9522,-3.0661
5.5,1.5,4.7688,-7.7351
5.5,2,4.3553,-9.6451
5.5,2.5,3.4181,-8.3855
5.5,3,1.0922,-5.4453
5.5,3.5,0.26791,-2.3451
5.5,4,2.1853,0.46061
5.5,4.5,2.5772,0.052606
5.5,5,4.0467,-1.9355
5.5,5.5,4.8131,-3.7952
5.5,6,2.9975,-3.9
5.5,6.5,2.5222,-3.4725
5.5,7,2.9688,-3.5138
5.5,7.5,3.2606,-2.7738
5.5,8,3.208,-2.2286
5.5,8.5,2.923,-2.3987
5.5,9,4.2213,-3.0662
5.5,9.5,4.4127,-3.8632
5.5,10,1.9367,-2.1643
6,0,2.2163,1.3539
6,0.5,9.1745,1.2033
6,1,8.9408,-4.5412
6,1.5,1.7101,-7.3642
6,2,-0.3529,-5.9177
6,2.5,-0.79825,-3.6473
6,3,-1.1309,-2.4747
6,3.5,-0.67509,-1.2424
6,4,1.2264,2.1997
6,4.5,3.8282,0.41751
6,5,5.362,-3.1207
6,5.5,4.4547,-4.2158
6,6,3.1521,-3.7325
6,6.5,3.0091,-3.2154
6,7,3.0867,-3.7723
6,7.5,3.1665,-4.3202
6,8,3.5969,-4.8265
6,8.5,3.9728,-4.798
6,9,3.7826,-4.7722
6,9.5,2.979,-4.6026
6,10,1.371,-2.3529
6.5,0,2.5886,1.3271
6.5,0.5,9.0802,2.1207
6.5,1,7.059,-0.71297
6.5,1.5,0.67526,-1.5122
6.5,2,-0.33178,-1.0635
6.5,2.5,-0.12552,-0.72006
6.5,3,-0.18569,-0.6948
6.5,3.5,0.16216,-0.52125
6.5,4,2.0081,1.5521
6.5,4.5,5.1668,-0.54923
6.5,5,5.1268,-4.1636
6.5,5.5,4.0962,-5.0971
6.5,6,3.7378,-6.1388
6.5,6.5,2.7992,-7.007
6.5,7,1.8873,-6.9345
6.5,7.5,1.9557,-7.4193
6.5,8,2.1764,-7.9989
6.5,8.5,1.8288,-7.4723
6.5,9,1.2262,-5.8523
6.5,9.5,1.05,-4.461
6.5,10,1.2154,-2.9068
7,0,2.1829,1.3065
7,0.5,7.7147,3.328
7,1,6.9302,1.9502
7,1.5,1.8484,-0.19174
7,2,1.3174,-0.78444
7,2.5,1.2847,-0.85877
7,3,0.47405,-0.83135
7,3.5,0.61482,-0.43616
7,4,3.6055,0.43339
7,4.5,6.4638,-3.1261
7,5,5.11,-6.6849
7,5.5,3.3566,-7.2172
7,6,1.6112,-7.6518
7,6.5,0.075002,-7.5555
7,7,-1.0469,-6.7543
7,7.5,-0.85512,-7.3854
7,8,-0.99226,-7.1165
7,8.5,-1.3623,-6.173
7,9,-1.0964,-4.9957
7,9.5,-0.2917,-3.4309
7,10,0.66958,-2.368
7.5,0,0.95577,1.3971
7.5,0.5,4.561,3.7029
7.5,1,6.8406,3.7185
7.5,1.5,3.8729,0.67291
7.5,2,2.6765,-1.2334
7.5,2.5,2.002,-2.0126
7.5,3,0.64656,-1.5908
7.5,3.5,0.23782,-0.65974
7.5,4,4.4628,1.6285
7.5,4.5,8.2562,-2.6468
7.5,5,3.9949,-5.1373
7.5,5.5,0.39403,-3.6288
7.5,6,-1.0012,-2.8028
7.5,6.5,-1.0258,-2.3993
7.5,7,-1.3664,-2.304
7.5,7.5,-1.2956,-2.8468
7.5,8,-1.9776,-2.8783
7.5,8.5,-1.8233,-2.6892
7.5,9,0.10885,-2.5142
7.5,9.5,1.849,-1.8607
7.5,10,0.81177,-1.1788
8,0,0.17798,1.392
8,0.5,1.3839,3.136
8,1,4.4155,3.8439
8,1.5,4.7601,0.85259
8,2,2.4662,-2.2529
8,2.5,1.3903,-2.4694
8,3,0.16639,-1.3563
8,3.5,-1.2566,-0.14958
8,4,2.5831,2.2688
8,4.5,8.345,-0.069803
8,5,3.5237,-2.078
8,5.5,0.28539,-0.90805
8,6,-0.13928,-0.60235
8,6.5,0.10739,-0.75435
8,7,0.13305,-0.74039
8,7.5,0.0075282,-0.61449
8,8,-0.16149,-0.68714
8,8.5,1.0267,-1.2405
8,9,3.7363,-1.9171
8,9.5,3.8536,-2.5204
8,10,1.1969,-1.5522
8.5,0,0.19167,1.0608
8.5,0.5,-0.060453,2.3838
8.5,1,0.0028987,3.2283
8.5,1.5,0.019548,-0.0016861
8.5,2,-0.65199,-4.3114
8.5,2.5,-0.1123,-3.7758
8.5,3,-0.0014757,-2.1687
8.5,3.5,-0.30565,-0.82618
8.5,4,2.9663,-0.015765
8.5,4.5,7.6214,-2.3562
8.5,5,4.2815,-3.3646
8.5,5.5,1.7756,-2.7079
8.5,6,1.4576,-2.9627
8.5,6.5,1.102,-3.3375
8.5,7,1.2329,-3.0771
8.5,7.5,1.5647,-2.0667
8.5,8,2.1377,-1.9882
8.5,8.5,3.0558,-3.3608
8.5,9,3.6384,-4.5975
8.5,9.5,2.1311,-4.5933
8.5,10,0.54358,-1.9262
9,0,0.28472,1.2098
9,0.5,-0.62145,2.5116
9,1,-2.5194,2.2768
9,1.5,-3.3914,-0.34221
9,2,-3.1909,-4.2479
9,2.5,-2.7282,-6.37
9,3,-1.8685,-6.8874
9,3.5,-0.12586,-6.4819
9,4,2.7298,-6.9809
9,4.5,4.5198,-8.0359
9,5,2.838,-7.7401
9,5.5,1.706,-7.5552
9,6,1.2529,-7.9565
9,6.5,-0.61955,-8.5002
9,7,-0.40471,-8.1271
9,7.5,1.4115,-6.9822
9,8,1.9837,-6.9141
9,8.5,1.6623,-6.5728
9,9,0.77129,-6.2321
9,9.5,0.19044,-4.8429
9,10,0.21637,-1.8953
9.5,0,-0.74375,1.3095
9.5,0.5,-2.1013,2.5006
9.5,1,-2.4975,1.3612
9.5,1.5,-2.6305,-0.17346
9.5,2,-2.7574,-1.4785
9.5,2.5,-2.9523,-3.1699
9.5,3,-3.1729,-5.5976
9.5,3.5,-2.4598,-7.9249
9.5,4,-1.2953,-8.775
9.5,4.5,-0.73771,-7.927
9.5,5,-0.84931,-7.4986
9.5,5.5,-1.3151,-6.6918
9.5,6,-1.6178,-6.3699
9.5,6.5,-2.2561,-6.5459
9.5,7,-2.0961,-6.6153
9.5,7.5,-1.3648,-6.3552
9.5,8,-1.3216,-6.2416
9.5,8.5,-1.2286,-5.4483
9.5,9,-1.9466,-5.3064
9.5,9.5,-1.553,-4.0737
9.5,10,-0.64843,-1.9329
10,0,-0.60802,0.47135
10,0.5,-1.3192,0.83196
10,1,-1.1245,0.37766
10,1.5,-1.1854,0.014096
10,2,-1.3757,-0.16089
10,2.5,-1.2441,-0.33487
10,3,-1.2659,-1.1258
10,3.5,-1.5044,-2.3166
10,4,-1.591,-2.5185
10,4.5,-1.3655,-2.0984
10,5,-1.3238,-2.0817
10,5.5,-1.6385,-1.7434
10,6,-1.6788,-1.7501
10,6.5,-1.2118,-1.7
10,7,-1.2169,-1.5739
10,7.5,-1.4047,-1.5941
10,8,-1.1989,-1.8342
10,8.5,-1.0849,-1.997
10,9,-1.4468,-2.0148
10,9.5,-1.288,-1.7058
10,10,-0.90574,-1.0755


==> img/dataReward.dat <==
iteration,mean1,std1
1,-5.991,2.8257
4001,-2.0824,1.6303
8001,-1.5049,1.9374
12001,-1.089,1.5819
16001,-1.0061,1.4585
20001,-0.99813,1.4685
24001,-0.25823,0.15973
28001,-0.22897,0.13063
32001,-0.20978,0.12166
36001,-0.20056,0.12063
40001,-0.18571,0.10497


==> img/dataRewardHighDual.dat <==
iteration,mean1,std1
1,-6.1598,2.7564
2501,-5.0084,2.9295
5001,-3.6827,2.8366
7501,-3.2338,2.6513
10001,-2.438,2.4267
12501,-1.9626,2.1453
15001,-1.9736,2.2852
17501,-1.6371,2.0834
20001,-1.4622,1.9225
22501,-1.6609,2.2579
25001,-1.5336,2.172
27501,-1.535,2.1446
30001,-1.354,1.9838
32501,-1.2689,1.8602
35001,-1.0513,1.5996
37501,-1.1152,1.741
40001,-1.1938,1.8279


==> img/dataSafety.dat <==
iteration,mean1,std1,mean2,std2,mean3,std3,mean4,std4,mean5,std5
1,0.011692,0.078884,0.016198,0.090279,0.01692,0.088185,0.0195,0.10586,0.01793,0.10064
4001,0.00109,0.013835,0.006632,0.03105,0.000734,0.0069051,0.001094,0.0076797,0.009636,0.059851
8001,0.00019,0.002729,0.001838,0.0088738,7.8e-05,0.0011416,7.8e-05,0.0013326,0.00013,0.0017839
12001,9.2e-05,0.001473,0.000216,0.0043382,7.6e-05,0.0009691,9.2e-05,0.001187,0.000134,0.0018258
16001,0.00011,0.0019565,0.000286,0.0017103,0.00015,0.0017958,3.6e-05,0.00057187,0.000238,0.0021873
20001,5.2e-05,0.0013202,6.6e-05,0.00065732,3.4e-05,0.00050902,2.2e-05,0.00052516,4.8e-05,0.00063726
24001,1.2e-05,0.00032243,1.6e-05,0.00019946,3.2e-05,0.0005721,6e-05,0.00081797,7.8e-05,0.00099141
28001,2e-05,0.00038955,1.4e-05,0.00016683,2e-05,0.00032203,2.4e-05,0.00040938,2.6e-05,0.00041412
32001,0,0,2.4e-05,0.00023554,3.8e-05,0.00053183,2.4e-05,0.00044679,3.6e-05,0.00043692
36001,1.4e-05,0.00044272,3.8e-05,0.00047622,1.2e-05,0.00019974,1e-05,0.00018957,3.4e-05,0.00045941
40001,8e-06,0.00019994,3.6e-05,0.00034471,4.4e-05,0.00051218,2e-06,6.3246e-05,4.6e-05,0.0005159


==> img/dataSafetyLowDual.dat <==
iteration,mean1,std1
1,0.05052,0.15158
2501,0.02196,0.10205
5001,0.02104,0.0856
7501,0.0262,0.10412
10001,0.00264,0.0091084
12501,0.00252,0.010625
15001,0.00344,0.01336
17501,0.0026,0.0067693
20001,0.00184,0.0045494
22501,0.00216,0.0068938
25001,0.00252,0.0092949
27501,0.00208,0.0051944
30001,0.00272,0.0082992
32501,0.00204,0.0052487
35001,0.00192,0.0039466
37501,0.00224,0.0099286
40001,0.00148,0.0048893


==> img/dataTrajectory1.dat <==
1,9
1.3167,8.7569
1.5621,8.5524
1.782,8.2251
2.0498,7.8918
2.1911,7.5025
2.1995,6.9796
2.1289,6.487
2.062,5.8738
2.2642,5.4058
2.6543,4.9294
3.0373,4.4828
3.3403,3.9622
3.7585,3.5079
4.3195,3.111
4.7615,2.7826
5.2156,2.4479
5.5634,2.0311
5.7732,1.5812
5.9205,1.1208
6.2755,0.77798
6.7725,0.72264
7.2532,0.8671
7.6482,1.0697
7.9716,1.2724
8.2629,1.4202
8.4504,1.4933
8.4847,1.5237
8.4796,1.4708
8.5014,1.4964
8.4964,1.5089
8.4724,1.4861
8.5145,1.5221
8.4653,1.4985
8.4965,1.4874
8.5112,1.4408
8.4983,1.5182
8.4955,1.4569
8.4974,1.5309
8.5122,1.5246
8.5068,1.5217
8.4988,1.506
8.5164,1.4997
8.557,1.4912
8.4852,1.511
8.4599,1.4889
8.4993,1.4817
8.5365,1.4894
8.4756,1.4699
8.4631,1.4579
8.4792,1.4673
8.4879,1.4675
8.5084,1.4656
8.51,1.4571
8.5321,1.4742
8.5089,1.5113
8.5367,1.4758
8.5089,1.547
8.4848,1.5212
8.494,1.4782
8.5005,1.4618
8.4926,1.4828
8.502,1.4989
8.4571,1.4756
8.4621,1.4768
8.4329,1.5013
8.4436,1.5458
8.4612,1.5356
8.5061,1.494
8.5143,1.5297
8.5075,1.4957
8.488,1.5262
8.4455,1.4774
8.4644,1.4688
8.5126,1.4436
8.5179,1.4389
8.4949,1.4433
8.5202,1.4615
8.5165,1.4995
8.5162,1.4888
8.4998,1.5091
8.5155,1.4874
8.5238,1.5084
8.5365,1.5117
8.5101,1.5011
8.529,1.5144
8.5276,1.4985
8.5444,1.5214
8.4991,1.4528
8.5166,1.5007
8.5613,1.4998
8.5365,1.5182
8.4942,1.5213
8.423,1.4652
8.4923,1.4806
8.4683,1.5194
8.4757,1.5383
8.5193,1.5402
8.4866,1.5378
8.5132,1.5399


==> img/dataTrajectory2.dat <==
8,9.5
8.1904,9.4104
8.36,9.2343
8.5552,9.0402
8.7258,8.7736
8.8793,8.5143
9.0335,8.2256
9.1172,7.9049
9.1775,7.5513
9.2307,7.182
9.2119,6.7478
9.0695,6.3014
9.0422,5.8688
9.123,5.4757
9.1719,5.0845
9.229,4.6651
9.2976,4.2458
9.357,3.7698
9.3073,3.2735
9.2129,2.8531
9.0195,2.5
8.8919,2.1855
8.7767,1.9258
8.6434,1.7115
8.597,1.5563
8.5198,1.5517
8.5281,1.4893
8.5112,1.4963
8.5038,1.4893
8.4787,1.4872
8.4953,1.4952
8.4795,1.4614
8.4984,1.4748
8.5379,1.5167
8.5138,1.494
8.522,1.4753
8.5226,1.4847
8.511,1.4883
8.509,1.4892
8.5069,1.5017
8.5229,1.488
8.5073,1.5231
8.4944,1.5233
8.5377,1.5122
8.5102,1.5378
8.5166,1.5107
8.5218,1.4492
8.468,1.4547
8.4774,1.4926
8.5042,1.4812
8.5191,1.4872
8.5042,1.4928
8.523,1.4535
8.5178,1.442
8.5096,1.5115
8.5288,1.4718
8.497,1.4804
8.4904,1.4606
8.4839,1.5143
8.4787,1.4944
8.5073,1.5089
8.5465,1.5219
8.5012,1.543
8.499,1.5421
8.5117,1.5182
8.4671,1.517
8.4602,1.5041
8.4616,1.5338
8.5261,1.4965
8.5298,1.4965
8.4944,1.4783
8.5286,1.4627
8.5041,1.4601
8.4686,1.5377
8.5128,1.5223
8.5122,1.4863
8.4691,1.5258
8.4299,1.4992
8.4814,1.4931
8.4914,1.5083
8.5099,1.519
8.5301,1.5083
8.5285,1.4698
8.5105,1.4907
8.4989,1.496
8.5002,1.531
8.4532,1.4649
8.4918,1.504
8.4846,1.5071
8.476,1.5739
8.425,1.5116
8.4409,1.5193
8.5094,1.5156
8.5333,1.514
8.5153,1.5361
8.4978,1.5527
8.4772,1.4766
8.4879,1.4861
8.5101,1.5015
8.4603,1.5006


==> img/dataTrajectory3.dat <==
0.5,2.5
0.68332,2.3136
0.84077,2.1186
1.0454,1.9147
1.2488,1.6966
1.4771,1.4887
1.8,1.3212
2.073,1.101
2.3753,0.83353
2.7513,0.67819
3.169,0.54574
3.5905,0.53158
4.0224,0.54179
4.4868,0.58082
4.8988,0.62631
5.3091,0.7272
5.6899,0.72083
6.2114,0.68571
6.754,0.66962
7.2396,0.73985
7.662,0.92532
7.9759,1.1768
8.2067,1.3366
8.3422,1.4319
8.4239,1.475
8.4943,1.4693
8.5248,1.5455
8.5311,1.5173
8.5427,1.4955
8.5119,1.5431
8.5277,1.4982
8.5083,1.4596
8.4642,1.4852
8.5063,1.529
8.4636,1.5188
8.4818,1.4928
8.518,1.5091
8.5346,1.5285
8.485,1.4848
8.5417,1.5239
8.5094,1.4963
8.5042,1.4862
8.5091,1.5018
8.5355,1.5358
8.515,1.4989
8.5006,1.5345
8.5021,1.4795
8.5555,1.5234
8.5268,1.4891
8.4309,1.5381
8.4738,1.5504
8.5428,1.4972
8.4715,1.4861
8.4832,1.511
8.4611,1.5209
8.5117,1.5432
8.5395,1.5573
8.5125,1.5389
8.5193,1.5045
8.4768,1.5361
8.4804,1.4842
8.4692,1.4902
8.4799,1.5532
8.5022,1.5304
8.4894,1.5101
8.4999,1.517
8.4748,1.4508
8.4743,1.4701
8.49,1.4884
8.517,1.4335
8.5342,1.4515
8.5208,1.4711
8.5106,1.4801
8.5465,1.4887
8.5018,1.4932
8.4776,1.4941
8.4897,1.5112
8.4581,1.5111
8.5061,1.4873
8.4471,1.5065
8.4934,1.5088
8.5157,1.5463
8.5438,1.5274
8.5259,1.5146
8.5246,1.5069
8.5548,1.5231
8.5094,1.5198
8.5088,1.4855
8.4722,1.5118
8.4742,1.495
8.4971,1.4878
8.4702,1.4675
8.4986,1.4677
8.4811,1.5108
8.4797,1.5068
8.5031,1.517
8.507,1.5191
8.527,1.5125
8.4907,1.5305
8.5242,1.5034


==> img/dataTrajectory4.dat <==
5,6
5.1523,5.7838
5.3964,5.6208
5.566,5.468
5.826,5.3561
6.0781,5.173
6.327,4.9803
6.5748,4.8404
6.8032,4.6897
7.0853,4.4211
7.4461,4.2761
7.8632,4.2859
8.1858,4.3368
8.5703,4.3878
8.9198,4.2627
9.1338,3.9377
9.194,3.5014
9.126,3.0857
8.9966,2.6927
8.9233,2.3126
8.7684,2.0325
8.6421,1.7862
8.5755,1.6035
8.5183,1.5653
8.4726,1.5074
8.4696,1.4718
8.5047,1.4471
8.4806,1.4126
8.528,1.4818
8.4756,1.4845
8.4993,1.4433
8.5561,1.4646
8.5231,1.4586
8.5164,1.5235
8.4412,1.4923
8.4578,1.5265
8.472,1.4867
8.5195,1.4951
8.5358,1.5304
8.5325,1.5532
8.5211,1.5298
8.4849,1.4973
8.4914,1.4809
8.4503,1.4777
8.4757,1.5125
8.5176,1.518
8.4946,1.543
8.4987,1.4948
8.4868,1.5561
8.4549,1.5473
8.4485,1.5003
8.4739,1.5372
8.4847,1.5622
8.5267,1.52
8.5012,1.5276
8.4794,1.5088
8.4821,1.5059
8.4679,1.4646
8.5342,1.4705
8.531,1.456
8.5192,1.4667
8.5286,1.468
8.4681,1.5015
8.4957,1.5264
8.5164,1.4792
8.5389,1.4761
8.4892,1.4805
8.4755,1.4782
8.5465,1.4804
8.5712,1.4841
8.5198,1.4787
8.5437,1.5085
8.5324,1.4744
8.5375,1.4782
8.531,1.4624
8.5339,1.4837
8.4726,1.467
8.49,1.526
8.4828,1.5337
8.5087,1.4719
8.5031,1.5159
8.5068,1.4869
8.4691,1.4708
8.5133,1.4663
8.5092,1.4835
8.5171,1.4937
8.5362,1.5494
8.52,1.5631
8.5385,1.5453
8.4957,1.5505
8.4816,1.5058
8.5057,1.466
8.466,1.5193
8.4509,1.5043
8.524,1.4556
8.4854,1.4326
8.4723,1.4819
8.5152,1.4899
8.5265,1.4457
8.5289,1.4904


==> img/dataTrajectoryROSSimulated.dat <==
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,29
150,30
150,30
150,30
150,31
150,31
150,32
150,32
150,32
150,33
150,33
149,33
149,34
149,34
149,34
149,35
149,35
149,35
149,36
149,36
149,36
149,37
149,37
149,37
149,38
149,38
149,39
149,39
149,39
149,40
149,40
149,40
149,41
148,41
148,41
148,42
148,42
148,42
148,43
148,43
148,43
148,44
148,44
148,44
148,45
148,45
148,46
148,46
148,46
148,47
148,47
148,47
148,48
148,48
148,48
147,49
147,49
147,50
147,50
147,50
147,51
147,51
147,51
147,52
147,52
147,52
147,53
147,53
147,53
147,54
147,54
147,55
147,55
147,55
147,56
147,56
147,56
146,57
146,57
146,57
146,58
146,58
146,58
146,59
146,59
146,59
146,60
146,60
146,61
146,61
146,62
146,62
146,62
146,63
146,63
146,63
146,64
146,64
146,64
146,65
146,65
146,66
146,66
146,66
146,67
146,67
146,67
146,68
146,68
146,69
146,69
146,69
146,70
146,70
146,70
146,71
146,71
146,71
146,72
146,72
146,73
146,73
146,73
146,74
146,74
146,74
146,75
146,75
146,76
146,76
146,76
146,77
146,77
146,77
146,78
146,78
146,78
146,79
146,79
146,80
146,80
146,80
146,81
146,81
146,81
146,82
146,82
146,82
146,83
146,83
146,83
146,84
146,84
146,84
146,85
146,85
146,85
146,86
146,86
146,87
146,87
146,87
146,88
146,88
146,88
146,89
146,89
146,89
146,90
146,90
147,90
147,91
147,91
147,91
147,92
147,92
147,92
147,93
147,93
147,94
147,94
147,94
147,95
147,95
147,95
147,96
147,96
147,96
147,97
147,97
147,97
147,98
147,98
147,98
147,99
147,99
147,100
147,100
147,100
147,101
147,101
147,101
147,102
147,102
147,102
147,103
147,103
147,103
147,104
147,104
147,105
147,105
147,105
147,106
147,106
147,106
147,107
147,107
147,107
147,108
147,108
147,109
147,109
147,109
147,110
147,110
147,110
147,111
147,111
147,111
147,112
147,112
147,113
147,113
147,113
147,114
147,114
147,114
147,115
148,115
148,116
148,116
148,116
148,117
148,117
148,117
148,118
148,118
148,118
148,119
148,119
148,120
148,120
148,120
148,121
148,121
148,121
148,122
148,122
148,123
148,123
148,123
148,124
148,124
148,125
148,125
148,125
148,126
148,126
148,127
148,127
148,127
148,128
148,128
148,128
148,129
149,129
149,130
149,130
149,130
149,131
149,131
149,131
149,132
149,132
149,132
149,133
149,133
149,134
149,134
149,134
149,135
149,135
149,135
149,136
149,136
149,136
150,137
150,137
150,138
150,138
150,138
150,139
150,139
150,139
150,140
150,140
150,140
150,141
150,141
150,141
150,142
150,142
150,143
150,143
150,143
150,144
150,144
150,144
150,145
151,145
151,145
151,146
151,146
151,147
151,147
151,147
151,148
151,148
151,148
151,149
151,149
151,150
151,150
151,150
151,151
151,151
151,151
151,152
151,152
152,153
152,154
152,155
152,155
152,156
153,157
153,158
153,159
153,159
153,160
154,161
154,162
154,163
154,163
154,164
155,165
155,166
155,167
155,167
155,168
155,169
156,170
156,171
156,171
156,172
156,173
157,174
157,175
157,176
157,176
157,177
158,178
158,179
158,180
158,180
158,181
159,182
159,183
159,184
160,185
160,187
161,188
161,190
162,191
162,193
163,195
164,196
164,198
165,199
165,201
166,203
166,204
167,206
167,207
168,209
168,211
169,212
170,214
170,215
171,217
171,218
172,220
173,222
173,224
174,226
175,228
176,230
176,232
177,234
178,236
178,238
179,240
180,242
181,244
181,246
182,248
183,250
183,252
184,254
185,257
186,259
188,262
188,264
189,266
190,268
191,270
191,272
192,274
193,277
194,279
195,281
195,284
196,286
197,288
198,291
198,293
199,295
199,297
199,300
199,302
200,305
200,307
200,310
200,312
200,315
200,317
201,320
201,322
201,324
202,327
202,329
202,332
202,334
202,337
202,339
202,342
202,344
202,346
202,349
202,351
202,354
202,356
202,359
202,361
202,364
202,366
202,369
202,371
202,374
202,376
202,378
202,381
202,383
202,386
202,388
202,391
203,394
203,396
203,398
203,401
203,403
203,406
203,408
203,411
203,413
203,416
203,418
203,421
204,424
204,426
205,428
205,431
206,433
206,435
207,437
207,439
208,441
208,444
208,446
209,448
210,451
210,453
211,455
212,458
212,460
213,462
214,465
215,467
215,470
216,472
216,474
217,477
218,479
218,482
219,484
220,486
220,489
221,491
222,494
222,496
222,498
223,500
223,503
223,505
223,508
223,510
223,512
222,515
222,517
222,520
222,522
222,525
222,527
222,530
222,532
222,534
222,537
222,540
222,542
221,544
221,547
221,549
221,551
220,554
220,556
219,558
218,560
217,563
216,565
215,567
214,569
213,571
212,573
211,576
210,578
209,580
207,582
207,585
206,587
205,589
204,592
203,594
203,596
203,599
202,601
202,604
202,606
203,608
203,610
203,613
204,615
205,617
206,619
206,621
207,623
209,625
210,627
211,629
212,631
214,633
216,634
217,636
219,637
221,639
223,640
225,641
227,642
229,643
231,644
234,645
236,646
238,646
241,647
243,648
245,649
247,650
250,651
252,651
254,652
257,653
259,654
261,655
264,655
266,655
268,656
270,656
273,656
275,656
278,656
280,656
283,656
285,656
287,656
290,656
292,656
295,656
297,657
300,657
302,657
305,658
307,658
309,659
312,659
314,660
317,660
319,661
322,661
324,661
326,662
329,662
332,663
334,663
336,664
338,664
340,665
343,666
345,667
347,668
349,669
351,670
353,672
355,673
357,674
359,676
361,677
363,679
365,680
367,681
369,682
372,684
374,685
376,686
378,688
379,689
381,690
383,692
384,694
386,696
387,697
388,699
390,701
391,703
392,706
393,708
394,710
395,712
395,715
396,717
397,719
398,721
399,724
401,726
402,728
403,730
404,732
406,734
407,736
409,738
410,740
411,742
412,744
414,746
415,749
416,751
417,753
419,755
420,757
421,759
423,761
424,763
425,765
427,767
428,769
429,771
430,773
431,774
432,776
433,778
434,780
435,782
436,783
437,785
438,787
440,789
441,790
442,792
443,794
444,796
445,798
446,799
447,801
448,803
449,804
450,806
451,808
452,809
453,811
454,812
454,814
454,815
455,817
455,819
455,820
455,822
455,824
456,825
456,827
456,829
457,830
457,832
458,833
458,835
458,837
459,838
459,840
459,842
460,843
460,844
460,845
460,846
460,847
459,848
459,848
459,849
458,850
458,850
458,851
457,852
457,853
457,853
457,854
456,855
456,856
456,857
456,857
455,858
455,859
455,860
455,860
454,861
454,862
454,862
453,863
453,864
453,865
452,865
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866
452,866


==> img/dataTrajectorySafetyReward.dat <==
1,-5.8518,0.01488
201,-6.0212,0.02316
401,-5.7051,0.04194
601,-5.8513,0.033
801,-5.5652,0.04522
1001,-5.4414,0.0546
1201,-5.2277,0.05752
1401,-5.1619,0.05202
1601,-5.3039,0.05906
1801,-4.9281,0.05128
2001,-4.8248,0.04956
2201,-4.8723,0.04604
2401,-4.5105,0.0389
2601,-4.7253,0.03866
2801,-4.612,0.04818
3001,-4.5842,0.03542
3201,-4.9064,0.03494
3401,-4.6988,0.02112
3601,-4.4203,0.04768
3801,-4.3062,0.05258
4001,-4.5724,0.01322
4201,-4.2213,0.02736
4401,-4.2373,0.02738
4601,-4.2244,0.02222
4801,-3.9957,0.01696
5001,-3.8785,0.01354
5201,-3.9189,0.01786
5401,-3.6371,0.02106
5601,-3.848,0.01062
5801,-3.5558,0.01316
6001,-3.6286,0.00888
6201,-3.3949,0.01258
6401,-3.4659,0.0124
6601,-3.2383,0.0175
6801,-3.4485,0.00356
7001,-3.3298,0.00396
7201,-3.1314,0.04078
7401,-3.3802,0.00638
7601,-3.4618,0.00274
7801,-2.9676,0.0033
8001,-3.235,0.00376
8201,-3.0937,0.00534
8401,-2.8851,0.0016
8601,-2.8997,0.00302
8801,-2.7776,0.0017
9001,-2.822,0.00088
9201,-2.5418,0.00192
9401,-2.7188,0.00186
9601,-2.7489,0.00186
9801,-2.5878,0.00212
10001,-2.4761,0.0009
10201,-2.5136,0.0105
10401,-2.4283,0.00072
10601,-2.4913,0.001
10801,-2.327,0.00252
11001,-2.5235,0.00192
11201,-2.2751,0.00252
11401,-2.3874,0.00336
11601,-2.2844,0.00142
11801,-2.1541,0.00312
12001,-2.1726,0.00088
12201,-2.2182,0.00214
12401,-2.2485,0.00072
12601,-2.2153,0.00144
12801,-2.0414,0.00194
13001,-2.2036,0.00174
13201,-2.0525,0.00084
13401,-2.0836,0.00144
13601,-2.1395,0.00204
13801,-2.0037,0.00102
14001,-2.053,0.00048
14201,-1.9988,0.00192
14401,-1.7275,0.00166
14601,-2.016,0.00136
14801,-1.988,0.00054
15001,-1.9428,0.00054
15201,-1.9862,0.00336
15401,-1.8143,0.00076
15601,-2.0353,0.00072
15801,-1.924,0.00066
16001,-1.9394,0.0009
16201,-1.9175,0.00086
16401,-1.9353,0.00084
16601,-1.8133,0.00048
16801,-1.98,0.00072
17001,-1.9246,0.00076
17201,-1.8268,0.00088
17401,-1.8864,0.00046
17601,-1.7315,0.00046
17801,-1.8069,0.00058
18001,-1.7578,0.00038
18201,-1.8146,0.0008
18401,-1.8649,0.00064
18601,-1.7653,0.00028
18801,-1.6985,0.00062
19001,-1.764,0.0007
19201,-1.8025,0.0006
19401,-1.7207,0.00104
19601,-1.7536,0.00048
19801,-1.6567,0.00032
20001,-1.778,0.00032
20201,-1.7563,0.00036
20401,-1.7569,0.00068
20601,-1.6651,0.00038
20801,-1.6685,0.00068
21001,-1.7038,0.00058
21201,-1.6329,0.00022
21401,-1.648,0.00034
21601,-1.6991,0.00028
21801,-1.5702,0.00042
22001,-1.6873,0.0006
22201,-1.4287,0.00028
22401,-1.3716,0.00046
22601,-1.2714,0.001
22801,-1.2243,0.00028
23001,-1.1664,0.00066
23201,-1.1432,0.0005
23401,-1.2031,0.00048
23601,-1.1617,0.00058
23801,-1.1816,0.00056
24001,-1.1745,0.00056
24201,-1.1492,0.00032
24401,-1.0814,0.00074
24601,-1.1277,0.00022
24801,-1.0737,0.00036
25001,-1.0658,0.00066
25201,-1.0726,0.0006
25401,-1.1577,0.00072
25601,-1.0287,0.00072
25801,-1.0346,0.00044
26001,-1.0607,0.0004
26201,-1.0901,0.00068
26401,-1.0483,0.00042
26601,-1.1286,0.00028
26801,-1.0398,6e-05
27001,-1.0072,0.00088
27201,-1.0018,0.00028
27401,-0.95508,0.00044
27601,-1.0314,0.00036
27801,-1.0446,0.00026
28001,-1.0097,0.00034
28201,-0.99318,0.0001
28401,-0.91512,0.00068
28601,-0.98284,0.0003
28801,-0.99181,0.00034
29001,-0.97435,0.00032
29201,-0.98295,0.00024
29401,-0.95953,0.00054
29601,-0.94645,0.00026
29801,-0.98554,0.00044
30001,-0.97105,0.00012
30201,-0.9581,0.00024
30401,-0.96892,0.00022
30601,-0.93393,0.00058
30801,-0.88172,0.0004
31001,-0.92962,0.00038
31201,-0.92357,0.00034
31401,-0.94268,0.00018
31601,-0.91677,0.00026
31801,-0.87848,0.0003
32001,-0.93974,0.00028
32201,-0.92278,0.00042
32401,-0.90533,0.00024
32601,-0.86143,0.00012
32801,-0.89211,0.00012
33001,-0.87872,0.00022
33201,-0.88872,0.00028
33401,-0.87364,0.0004
33601,-0.87235,0.00034
33801,-0.83133,0.00022
34001,-0.85504,0.00014
34201,-0.86615,0.00022
34401,-0.86606,0.00032
34601,-0.86097,0.00016
34801,-0.80015,0.00016
35001,-0.8555,0.00028
35201,-0.87055,0.00024
35401,-0.89187,0.00028
35601,-0.82664,0.00066
35801,-0.86924,0.00024
36001,-0.81926,0.00012
36201,-0.82818,0.00012
36401,-0.89016,0.0004
36601,-0.82405,0.00024
36801,-0.8427,0.0002
37001,-0.84777,0.0002
37201,-0.79675,0.00042
37401,-0.82016,0.0003
37601,-0.82526,0.0002
37801,-0.78263,0.0003
38001,-0.80318,0.00032
38201,-0.83985,0.00028
38401,-0.85364,0.0003
38601,-0.84555,0.00018
38801,-0.76678,0.0001
39001,-0.77424,0.00026
39201,-0.79609,0.0002
39401,-0.81111,0.0003
39601,-0.83127,0.00022
39801,-0.84353,0.00028
40001,-0.78901,0.0005

